From Black Box to Executable Logic: Explainable Reinforcement Learning through Prolog Expert Systems

A trained deep reinforcement learning policy is a black box, and we ask whether it can be made explainable by rewriting it as an executable logic program that reproduces its behaviour and that a person can read, a logic engine can run, and an optimizer can edit. We present a three-stage post-hoc transformation that extracts a frozen proximal policy optimization teacher, induces an ordered rule list from its decisions in the manner of classical relational learning, and emits the result as a Prolog program whose every decision is executed by an off-the-shelf logic engine; a subsequent expansion stage edits the rule base and accepts an edit only when policy evaluation certifies a return increase. We prove four guarantees. A return-loss bound makes the distilled program a machine-checkable certificate in a finite Markov decision process, and the expansion loop improves monotonically and terminates. For the continuous-observation setting we answer whether the conversion is possible at all: the propositional threshold instantiation converts the network to arbitrary fidelity as the resolution B grows, with disagreement O(1/B) and a return gap that closes at the same rate, and a matching lower bound shows the cost is exponential in the observation dimension for an oblique decision boundary. Empirically, on a two-room key-and-door task with 16,944 reachable states the expanded Prolog program attains exact optimal return in every seed and, in a budget-capped regime, exceeds the stochastic teacher on exact return in ten of ten seeds. On three continuous-control tasks the emitted program substitutes the network, matching the neural teacher within noise on Acrobot with eleven clauses and recovering about 97% of its return on CartPole, while on the finer-control LunarLander it recovers only partially, exactly the ceiling the exponential lower bound predicts.

==> data/acrobot_return.csv <==
B,naive,naive_lo,naive_hi,dagger,dagger_lo,dagger_hi,derr_hi,derr_lo,teacher
2,-88.7696,-93.0353,-86.3704,-87.2137,-90.4312,-85.9689,1.2448,3.2175,-84.293
3,-213.024,-329.08,-163.236,-164.077,-242.152,-146.478,17.599,78.075,-84.293
4,-87.7541,-90.9572,-85.7515,-87.6033,-89.8005,-85.4495,2.1538,2.1972,-84.293
6,-86.6656,-88.1348,-85.2374,-85.73,-86.5122,-84.7878,0.9422,0.7822,-84.293
8,-85.8519,-91.0859,-84.7433,-85.0544,-86.1619,-83.9937,1.0607,1.1075,-84.293
12,-85.003,-85.8471,-83.9941,-84.6874,-85.8137,-83.7077,0.9797,1.1263,-84.293


==> data/cartpole_return.csv <==
B,naive,naive_lo,naive_hi,dagger,dagger_lo,dagger_hi,derr_hi,derr_lo,teacher
2,208.445,191.517,253.154,209.976,198.523,253.977,44.001,11.453,489.812
3,380.169,279.418,447.043,473.269,444.663,487.008,13.739,28.606,489.812
4,248.876,216.226,286.678,366.4,336.521,400.391,33.991,29.879,489.812
6,431.311,402.506,449.25,470.79,454.171,481.741,10.951,16.619,489.812
8,422.631,390.174,456.579,456.726,426.056,476.774,20.048,30.67,489.812
12,461.687,434.2,479.28,479.593,463.488,490.635,11.042,16.105,489.812


==> data/certificate_tightening_plot.csv <==
cat,old_thm1,refined,exact_gap
R1,993.6025,0.072707,0.072707
R2 dist.,5777.0696,0.738530,0.365815
R2 exp.,6238.4887,0.572641,0.572641


==> data/lunar_return.csv <==
B,naive,naive_lo,naive_hi,dagger,dagger_lo,dagger_hi,derr_hi,derr_lo,teacher
2,-466.848,-736.668,-164.924,-201.081,-316.576,-110.044,91.0369,115.496,220.937
3,-314.042,-409.183,-234.517,-99.1896,-123.653,-59.0058,40.1838,24.463,220.937
4,-305.19,-376.292,-110.841,-87.3394,-196.071,-26.668,60.6714,108.732,220.937
6,-253.278,-372.578,-134.904,55.1829,0.792392,144.39,89.2075,54.3905,220.937
8,-276.634,-403.771,-107.066,93.6694,26.0911,152.158,58.4883,67.5783,220.937
12,-239.677,-364.824,-128.696,154.614,120.912,173.975,19.3614,33.7016,220.937


==> data/minigrid_transfer.csv <==
student,key,ret6,rerr_lo6,rerr_hi6,suc6,ret8,rerr_lo8,rerr_hi8,suc8,ret16,rerr_lo16,rerr_hi16,suc16
teacher,teacher,0.9500,0.0162,0.0083,0.9824,0.9664,0.0112,0.0073,0.9907,0.9782,0.0164,0.0065,0.9907
Prolog (ours),prolog_fol,0.9467,0.0178,0.0178,0.9769,0.9496,0.0217,0.0217,0.9722,0.9879,0.0000,0.0000,1.0000
CART rel.,cart_relational,0.9484,0.0188,0.0093,0.9815,0.9679,0.0130,0.0066,0.9926,0.9682,0.0251,0.0137,0.9806
VIPER rel.,viper_relational,0.9468,0.0211,0.0095,0.9796,0.9688,0.0157,0.0060,0.9935,0.9791,0.0128,0.0056,0.9917
CART abs.,cart_absolute,0.0000,0.0000,0.0000,0.0000,0.6123,0.0217,0.0207,0.6278,0.0000,0.0000,0.0000,0.0000
VIPER abs.,viper_absolute,0.0000,0.0000,0.0000,0.0000,0.5049,0.0444,0.0447,0.5176,0.0000,0.0000,0.0000,0.0000


==> data/plot_curves_R1.csv <==
step,success_stoch,success_stoch_lo,success_stoch_hi,success_argmax,success_argmax_lo,success_argmax_hi
10240,0.136349,0.123222,0.157605,0.000000,0.000000,0.000000
20480,0.245318,0.233452,0.256118,0.000000,0.000000,0.000000
30720,0.290113,0.275285,0.307067,0.000000,0.000000,0.000000
40960,0.348750,0.328251,0.368097,0.000000,0.000000,0.000000
51200,0.408315,0.381148,0.434360,0.000000,0.000000,0.000000
61440,0.476960,0.453988,0.491791,0.000079,0.000000,0.000447
71680,0.539391,0.516700,0.559693,0.000000,0.000000,0.000000
81920,0.600688,0.576631,0.625128,0.000105,0.000000,0.000342
92160,0.667582,0.642164,0.693527,0.000132,0.000000,0.000658
102400,0.738715,0.718058,0.758637,0.000605,0.000184,0.001420
112640,0.794939,0.773244,0.813919,0.000868,0.000342,0.001526
122880,0.835805,0.815807,0.852269,0.002262,0.001289,0.003656
133120,0.873913,0.858502,0.886362,0.002604,0.001420,0.004472
143360,0.898655,0.884913,0.910251,0.005629,0.003972,0.008944
153600,0.924142,0.911547,0.934001,0.009049,0.006734,0.015415
163840,0.948656,0.937021,0.957037,0.020360,0.014810,0.026699
174080,0.967893,0.956253,0.977220,0.026699,0.016467,0.039721
184320,0.984891,0.976347,0.990873,0.039983,0.028488,0.055240
194560,0.994346,0.989603,0.996155,0.066551,0.055898,0.084333
204800,0.997374,0.995605,0.998284,0.105561,0.083491,0.127657
215040,0.998710,0.998003,0.999187,0.176399,0.144412,0.208965
225280,0.998967,0.998344,0.999323,0.255524,0.215303,0.275542
235520,0.999143,0.998303,0.999636,0.306529,0.247816,0.361349
245760,0.999502,0.999207,0.999723,0.325363,0.272831,0.387943
256000,0.999773,0.999530,0.999869,0.418482,0.359374,0.484375
266240,0.999790,0.999588,0.999885,0.524989,0.490109,0.571417
276480,0.999792,0.999563,0.999900,0.558870,0.501657,0.616006
286720,0.999860,0.999642,0.999946,0.655487,0.608400,0.697734
296960,0.999868,0.999711,0.999959,0.675374,0.634258,0.723774
307200,0.999864,0.999646,0.999945,0.727957,0.682001,0.763626
317440,0.999903,0.999703,0.999965,0.754472,0.704754,0.789116
327680,0.999896,0.999671,0.999956,0.798322,0.766993,0.827179
337920,0.999827,0.999463,0.999940,0.814789,0.787379,0.838042
348160,0.999785,0.999619,0.999906,0.858717,0.822994,0.881497
358400,0.999880,0.999681,0.999955,0.871344,0.833594,0.899885
368640,0.999792,0.999597,0.999903,0.924111,0.901330,0.936396
378880,0.999730,0.999571,0.999862,0.901778,0.869946,0.926479
389120,0.999794,0.999726,0.999865,0.932686,0.918455,0.946391
399360,0.999800,0.999744,0.999859,0.940946,0.911430,0.963936
409600,0.999844,0.999776,0.999890,0.949837,0.926635,0.965673
419840,0.999835,0.999777,0.999881,0.966593,0.951205,0.975668
430080,0.999841,0.999782,0.999883,0.966593,0.955913,0.975721
440320,0.999850,0.999785,0.999899,0.968277,0.959754,0.975957
450560,0.999852,0.999786,0.999901,0.968277,0.960306,0.975957


==> data/plot_curves_R2.csv <==
step,success_stoch,success_stoch_lo,success_stoch_hi,success_argmax,success_argmax_lo,success_argmax_hi
10240,0.136349,0.123215,0.157165,0.000000,0.000000,0.000000
20480,0.245318,0.233725,0.255897,0.000000,0.000000,0.000000
30720,0.290113,0.275348,0.307212,0.000000,0.000000,0.000000
40960,0.348750,0.327665,0.368871,0.000000,0.000000,0.000000
51200,0.408315,0.381945,0.433890,0.000000,0.000000,0.000000
61440,0.476960,0.454096,0.492036,0.000079,0.000000,0.000473
71680,0.539391,0.515888,0.559445,0.000000,0.000000,0.000000
81920,0.600688,0.577525,0.624925,0.000105,0.000000,0.000342
92160,0.667582,0.642922,0.694453,0.000132,0.000000,0.000658
102400,0.738715,0.717830,0.758431,0.000605,0.000210,0.001420
112640,0.794939,0.773382,0.814172,0.000868,0.000342,0.001526
122880,0.835805,0.815622,0.852683,0.002262,0.001315,0.003683
133120,0.873913,0.858558,0.886335,0.002604,0.001447,0.004445
143360,0.898655,0.884369,0.910598,0.005629,0.003946,0.008917
153600,0.924142,0.911463,0.934105,0.009049,0.006760,0.015388
163840,0.948656,0.937126,0.957200,0.020360,0.014704,0.026647
174080,0.967893,0.956056,0.977193,0.026699,0.016809,0.039799
184320,0.984891,0.976398,0.990855,0.039983,0.028488,0.055872
194560,0.994346,0.989619,0.996214,0.066551,0.055687,0.085096
204800,0.997374,0.995653,0.998296,0.105561,0.083517,0.128577
215040,0.998710,0.998032,0.999176,0.176399,0.144464,0.208649
225280,0.998967,0.998346,0.999323,0.255524,0.215173,0.275516
235520,0.999143,0.998309,0.999634,0.306529,0.248184,0.360033
245760,0.999502,0.999200,0.999723,0.325363,0.272201,0.387680
256000,0.999773,0.999525,0.999867,0.418482,0.358848,0.485349
266240,0.999790,0.999584,0.999882,0.524989,0.490451,0.570971
276480,0.999792,0.999555,0.999898,0.558870,0.502683,0.615584
286720,0.999860,0.999644,0.999946,0.655487,0.608268,0.696866
296960,0.999868,0.999712,0.999960,0.675374,0.635863,0.724091
299008,0.999876,0.999746,0.999939,0.695681,0.650410,0.739585


==> data/plot_endpoint_R1_base.csv <==
x,class,J_iqm,err_lo,err_hi
1,teacher_stoch,0.774829,0.003849,0.002993
2,teacher_argmax,0.739497,0.013769,0.015214
3,distilled,0.812204,0.000000,0.000000


==> data/plot_endpoint_R1_hero.csv <==
x,class,J_iqm,err_lo,err_hi
4,expanded,0.812204,0.000000,0.000000


==> data/plot_endpoint_R2_base.csv <==
x,class,J_iqm,err_lo,err_hi
1,teacher_stoch,0.711402,0.004079,0.003321
2,teacher_argmax,0.239564,0.080837,0.078056
3,distilled,0.603224,0.105476,0.122617


==> data/plot_endpoint_R2_hero.csv <==
x,class,J_iqm,err_lo,err_hi
4,expanded,0.812204,0.000000,0.000000


==> data/plot_expansion_R2.csv <==
edit_index,seed0,seed1,seed2,seed3,seed4,seed5,seed6,seed7,seed8,seed9,seed10,seed11,seed12,seed13,seed14
0,0.657934,0.812204,0.657934,0.497748,0.812204,0.497748,0.812204,0.343478,0.812204,0.497748,0.497748,0.812204,0.497748,0.497748,0.497748
1,0.812204,0.812204,0.812204,0.812204,0.812204,0.599879,0.812204,0.657934,0.812204,0.599879,0.810822,0.812204,0.812204,0.810822,0.812204
2,0.812204,0.812204,0.812204,0.812204,0.812204,0.812204,0.812204,0.812204,0.812204,0.812204,0.810822,0.812204,0.812204,0.812204,0.812204


==> data/scaling_clauses.csv <==
B,cartpole,acrobot,lunar
2,9,11.6667,19.6667
3,33.8889,31.8889,68.3333
4,55.1111,45,83.3333
6,102.333,63.7778,192.667
8,108.778,72.7778,214.333
12,118,85,295.333


==> data/scaling_fidelity.csv <==
B,cartpole,acrobot,lunar
2,0.902293,0.908406,0.492231
3,0.873249,0.903953,0.618909
4,0.915891,0.947175,0.661488
6,0.941587,0.96092,0.712162
8,0.95188,0.970184,0.74657
12,0.961048,0.975623,0.779872

